An Unobscured type II quasar candidate: SDSS J012032.19-005501.9

We report the finding of an unobscured type II Active Galactic Nuclei (AGN) candidate, SDSS J012032.19-005501.9 at a relatively high redshift of 0.601,which shows a number of unusual properties. It varies significantly on timescales of years as typical type I AGNs and marginally on timescales of weeks. The color-magnitude relation and the structure function are also consistent with that of type I AGNs, which imply that its variability likely originates from the black hole accretion system .However, no broad emission line is detected in the SDSS spectrum, and the upper limit of the equivalent width of the H$\rm \beta$ broad emission line is much less than that of type I AGNs. These properties suggest that SDSS J012032.19-005501.9 may be an unobscured quasar without broad emission lines intrinsically, namely an unobscured type II AGN or "true" type II AGN. Furthermore, its continuum luminosity is at least one order of magnitude fainter than the average value of thepast century expected from the [OIII] emission line. It indicates that SDSS J012032.19-005501.9 may be switching off. Additional possible scenarios to explain this intriguing source are also discussed. Future deep observations at multi-wavelengths are needed to reveal the nature of this peculiar and intriguing AGN.

==> referee_report.txt <==
Dear Editor,

Thank you for sending us the referee's report on our manuscript. We appreciate the referee for helpful comments and suggestions on our manuscript. According to the report we have made corresponding revisions to the manuscript. We have revised abstract, Section 2.2, Scenario (2) and Scenario (4) in Section 3 to emphasize the uncertainty of structure function, weaken our inclination to "true" type II AGN and strengthen possibility of other scenarios. For the convenience of review, the revisions are highlighted in bold. The detailed responses to the referee's report are appended below.

Best regards,

Truly,
Ye Li


Reviewer's Comments:

This paper presents observations of a very interesting and unusual AGN found in SDSS stripe 82. The source has a narrow-line spectrum that has been classified as a Type 2 quasar, but it exhibits significant optical variability. This is well worth reporting on, and the authors do a good job of examining the available archival data. I believe that the paper is worthy of publication and I have only fairly minor comments and suggestions.

A: We thank the referee for careful reading and very helpful comments, which we take fully into account when revising the manuscript. 


1. Q: The abstract should state the redshift of the AGN, since this will be of immediate interest to readers.

A: The redshift has been now added in the abstract.


2. Q: The Chandra data were also examined by Jia et al, 2013 (ApJ, 777, 27). It appears that Jia et al concluded that this AGN is compton-thick based on the low x-ray flux. It seems appropriate to cite this work and comment on their result, in addition to the Vignali et al paper.

A: The reference was included and discussed in last second paragraph of Section 1 (page 2), paragraph 1 of Section 2.3 (page 5) as well as Scenario (2) of Section 3 (page 6). 

3. Q: In the introduction, I might suggest removing the word "easily" from the sentence "The absence of BELs for these two objects can be easily explained", because I'm not convinced that this is the correct explanation for what's happening in those AGNs. It is a possible explanation, but not definitive.

A: The word was removed following the suggestion.


4. Q: I was surprised to read that the source was detected by SDSS on 9/19/98, since I thought the SDSS survey began in 2000. Perhaps this is worth double-checking to make sure this date is correct.

A: In the website of SDSS it says "The SDSS began REGULAR survey operations in 2000, after a decade of design and construction". However, as shown in Table 1 of Bramich et al, 2008 and SDSS web page http://classic.sdss.org/dr7/coverage/sndr7.html, the first SDSS Stripe 82 data was taken on 09/19/1998. Maybe the words in SDSS website emphasize "REGULAR".


5. Q: The light curve plot, Figure 4, is very hard to read, because the y axis labels are very small and squashed together. I would suggest changing the format of this plot to make it taller on the page (for the same width). If it is presented with a larger height it would probably be easier to read.

A: The figure has been modified as suggested.


6. Q: There is significant danger in over-interpreting structure functions. The shape of an observed structure function for one AGN based on a poorly sampled light curve is nearly random, and carries very little useful information about the actual variability process. I would strongly suggest that the authors consult this paper: Emmanoulopoulos et al, 2010, MNRAS, 404, 931. It is ok to show the measured SF for this AGN in the paper, but it is VERY dangerous to draw any specific conclusions based on the shape or slope of the SF for one poorly-sampled light curve.

A: We agree that the structure function of individual objects, based on the data quality presented in the work, is subject to large statistical uncertainty, and the remark we made based on the structure function is only suggestive.
Accordingly, we weaken the statement based on the structure function in the revised version in Section 2.2, as well as in discussion and conclusion. We cited the paper on structure function by Emmanoulopoulos et al, 2010.


7.Q: When was the Chandra observation taken? Perhaps this could be indicated in Figure 4. It would be interesting to know whether the Chandra observation was done when the AGN was in a higher or lower flux state.

A: The Chandra observation was taken on 02/18/2007, MJD=54149, out of the range of our lightcurve. So it is hard to plot it in the lightcurve. Meanwhile, Palomar Transient Factory (PTF) observation shows a detection of 20.38 +/- 0.33 mag in V band at MJD=54090.15739. Although the photometric uncertainty is very large, the data likely suggest that the quasar was not at a low state during the Chandra observation. This discussion has been added to the text in paragraph 1 of Section 2.3 (page 5) and Scenario (2) in Section 3 (page 6).


8. Q: I have a few comments regarding the interpretation of this source and the various scenarios presented in Section 3. In the discussion of scenario (4), the true Type 2 scenario, the text suggests that the color-magnitude relation and the SF both support this scenario. My first comment is that the color-magnitude relation would equally well support the scenario that this is simply a variable Type 1 AGN which was observed spectroscopically when it was in a low state and the broad H-alpha line became very weak. My second comment is that, again, it is very dangerous to draw any conclusions whatsoever based on the structure function. I don't believe that you can learn anything useful from the shape of this structure function, or that the structure function can be of any use for distinguishing between different scenarios.

A: 
For the first point, we agree. Actually this is also what we proposed for the scenario (5) -- an AGN switching off. We added one sentence in this part (page 7, paragraph 2 of Scenario (5)) to explicitly mention that the object may be at a low state (as a result of AGN switching off) and the broad lines are too faint to detect. 
For the second point, please see answer to item (6). We weakened the statement based on the Structure Function.


Q: In the final paragraph, the authors say that they cannot exclude the partial obscuration scenario. It seems to me that they also cannot fully exclude the scenario of large amplitude variability of a Type 1 AGN, in which it becomes a Type 1.9 AGN when in a fainter state. Since there are prior examples of AGNs that have exhibited transitions like this due to large amplitude variability, this could be a viable explanation, and I do not think that any of the observations shown in this paper completely rules out that possibility.

A: We have added some discussion in paragraph 1 of Scenario 2 (page 6), mentioning the possibility of type changing due to large amplitude variability. 

Q: After reading the paper, I am not at all convinced that this is an unobscured Type II quasar. The authors are right to call it a "candidate" in the paper title, and it is a very interesting candidate. I hope that they will have the opportunity to do further observations in order to more definitively determine the nature of this object.

A: 
We have emphasized the uncertainty of structure function, weakened the inclination to "true" type II AGN and strengthened probabilities to scenarios of partial obscuration in abstract, Section 2.2 as well as discussion and conclusion. 

We thank the referee for the helpful comments, and we do hope we will be able to clarify the nature of this source with further observations. Hope our reply and revision answer the questions of the referee.




